Safety-Aware Cascade Controller Tuning Using Constrained Bayesian Optimization

This paper presents an automated, model-free, data-driven method for the safe tuning of PID cascade controller gains based on Bayesian optimization. The optimization objective is composed of data-driven performance metrics and modeled using Gaussian processes. We further introduce a data-driven constraint that captures the stability requirements from system data. Numerical evaluation shows that the proposed approach outperforms relay feedback autotuning and quickly converges to the global optimum, thanks to a tailored stopping criterion. We demonstrate the performance of the method in simulations and experiments. For experimental implementation, in addition to the introduced safety constraint, we integrate a method for automatic detection of the critical gains and extend the optimization objective with a penalty depending on the proximity of the current candidate points to the critical gains. The resulting automated tuning method optimizes system performance while ensuring stability and standardization

==> New version Safety-aware BO - arXiv/TMech_reviews.txt <==
-------------------------------------------------------
Senior Editor: 1
Comments to the Author:
Concur with TE and three reviewers, who point out limited theoretical novelty, insufficient comparison with existing results, and awkward presentation. Please refer to the detailed TE and reviewers' reports. Based on the reviewers' comments and TE's recommendation, I have to recommend rejection.

Technical Editor: 2
Comments to the Author:
As indicated by the three reviewers, the overall contribution of this work is very limited, the technical part needs to be significantly improved, and the example part needs to be strengthened as well.

--------------------------------------------------------
REVIEWERS' SUGGESTIONS:

Reviewer: 1
WHAT ARE THE CONTRIBUTIONS OF THIS PAPER: It seems that the main and single contribution of the paper is the application of Bayesian Optimization to the iterative tuning of a PID controller used in position control of a CNC grinding machine.

Reviewer: 2
WHAT ARE THE CONTRIBUTIONS OF THIS PAPER: Automated controller tuning with estimating safety (stable) parameter range based on the Bayesian optimization

Reviewer: 3
WHAT ARE THE CONTRIBUTIONS OF THIS PAPER: Model-free approach to tune a cascaded control system with inbuilt safe-aware. Tested experimentally.

Reviewer: 1
WHAT ARE SOME WAYS IN WHICH THE PAPER COULD BE IMPROVED: The paper could be improved in several aspects:

1) It seems to the reviewer that the contributions, if any, are limited to the application of Bayesian Optimization to a specific problem (PID tuning of a position controller of a grinding machine). In the reviewer's opinion, the title, the abstract and the introduction should be more specific to the problem in hands, specially considering that the paper has been submitted to a mechatronics-focused journal. It is clear that the authors have not selected the grinding machine to exemplify a general method (PID tuning via BO) but, on the contrary, a general method (BO) has been selected to solve a specific problem (PID tuning of a grinding machine).

2) Despite the inclusion of some nonlinear forces, the dynamical model used in the simulations seems oversimplified. It seems to the reviewer that the contact forces that appear while grinding are of key importance in the dynamics of the system. The system has clearly hybrid dynamics, since these forces only exist while grinding and disappear during the rest of the operation. At the very least, additional explanations are required in this regard.

3) Figure 3 provides a very clear graphical explanation of the performance metrics to optimize. Similar figures showing the performance of the system at the end of the optimization would be of great use.

4) To the reviewer's opinion, it is not very fair to use the cost to compare a cost-based tuning approach with the relay feedback tuning method. If the goal is to optimize a performance index, then  your method should be compared with other cost-based approaches, e.g., genetic algorithm, particle swarm or even MPC, all of them trying to optimize the same cost.

5) Although the manuscript is overall well written, it needs some revision ("tunining", axis/axes, "Ti) is set to Ti) = 7.5ms", etc.).

Reviewer: 2
WHAT ARE SOME WAYS IN WHICH THE PAPER COULD BE IMPROVED: To confirm the organization of the paper again and to describe the detail especially on how to consider the stability

Reviewer: 3
WHAT ARE SOME WAYS IN WHICH THE PAPER COULD BE IMPROVED: This paper presents a model-free approach to automatically tune a PID controller safely using Bayesian optimization. While this topic is indeed important, there are a number of issues which I believe has hindered the paper. The first is that the overall organization of the paper can be improved in general. Section II and III do not even have subsections, which makes it hard to read without any breaks. The second is the way the paper presents the technical development. Because a key advantage is the model free approach, it would have been more ideal to generalize Section II into a general cascading control schematic. I do think the motivation of the CNC machine is a good application but it would be better to show the CNC machine as a possible configuration of a cascaded control system. Along the same lines, it may be better to show that the proposed system is able to adapt to different models (hence it is model free). As the paper focuses on only the system described in Section II, it is quite limited. It also doesn’t help that the system isn’t terribly non-linear or complex. Hence because of this, while the authors have compared to a model-based (relay feedback) tuning approach, the authors can also consider comparing to other model-free approaches as well.

In section III, while the authors mention that the performance metric f and constrain g cannot be analytically calculated for the actual system, however for a numerical model, it is actually possible to do so, especially since the either model of the system is known (Figure 1). So it is actually possible to perform this optimization analytically. Of course whether it is representative of the actual system, is another matter. The metrics (C_SP, C_ST, C_SS) needs to be explicitly defined mathematically. Its also not clear how these ‘segments’ are determined (automatically? Manually?). Also how is the weighting vector w set? Because the Bayesian optimization is a key feature, this development is not quite articulated well in Section III. It could be the organization and lack of perhaps a visual figure to assist in the technical development. It also does not help that the ‘safe’ feature of the tuning is described in the numerical simulation section (V-B) instead of in section III.

For the experimental section, I do think the authors can improve it by expanding on the actual setup. There is quite little information of the actual experimental setup. What actuators were used? What sensors exactly? What processor for the controller? How about a picture? What’s also missing is the illustration of the ‘safe’ tuning. There are both spatial plots of the performance index as a function of the controller gains and frequency response. How about a time response? Because such a tuning system would require direct operation to collect the data, adjust the gains and then iterate, this temporal process was not illustrated in the results. Hence it would advantageous if the authors could expand on Figure 5 and illustrate the time-based response of the controller at critical points of the iteration. This would help in illustrating the ‘safe’ tuning approach.

Reviewer: 1

Comments to the Author
Although the paper is overall well written and could be of interest to some readers of the Transactions, the reviewer thinks that the contributions are very limited in its present form. The mere application of BO to a specific problem does not seem to represent a significant contribution to the community. Additional explanations about the system in hands (the grinding machine) and the particular adaptations of the optimization method to the problem may be of greater interest to the readership of the Transactions.

Reviewer: 2

Comments to the Author
The presented method would be valuable for pursuing the optimality of the controller tuning in mechatronics applications. However, the reviewer thinks that the submitted paper does not meet the criteria for a transaction paper. For example, there is no detailed information on the controlled object, the conditions of simulations and experiments are not strictly defined, there are many undefined functions and variables. In addition, how to consider the stability in the auto-tuning, which is the most important point of this paper, is not well described. Therefore, the reviewer cannot understand the detail and the validity of the proposed method, which must confuse the readers.

The followings are comments to the authors for improving the quality of the paper.
- Section II: Since the detail of the controlled object is not well explained, the readers will not understand why the equations (1) and (2) are defined. In addition, with respect to the coefficients m and b in (1), the identification method is not clear, e.g., what kind of experimental data is used for the parameter identification.
- Page 3, light column, line 5: Two parentheses “)” located at T_i should be removed.
- Page 3, light column, line 14: The reason of setting the weight as w_4=0 is unclear. The authors should explain directly what it intends.
- Page 3, light column, line 16: The explanation about static friction is suddenly done even though it is not introduced in Section II. If the controlled object has static friction, then the other friction phenomena (e.g, Coulomb friction, rolling friction) generally exist. However, the authors do not explain that throughout the paper.
- Page 3, light column, line 19: The reason that C_SP should be constrained for evaluating safety is unclear. The overshoot depends on not only FB control but also FF compensation. Hence, it is difficult to say that the system is stable if the overshoot is reduced.
- Figure 3: Since the position reference is not depicted simultaneously, it is difficult to understand what the waveform of the position error means.
- Could you show K_p^crit and K_v^crit obtained by experiments? The reviewer thinks that those parameters are very important in the proposed method because they determine the safety margin.
- The value of the parameters (such as c_b in (3), \eta_limit in (11), and \rho_crit in (4)) and the functions (such as \Phi and \phi in (8)) in simulation and experiment are not described.
- Page 4, light column, line 22: y_m and z_m are respectively replaced to y_m+1 and z_m+1.
- Page 4, right column, line 37: Why do the authors use the linear axis model defined in Section II for calculating the optimization ranges? Please explain why the nonlinear term is neglected and how the additional loads during grinding (suddenly defined in Section V-A) are considered in the optimization range computation. Furthermore, although the authors define the proposed method as a kind of model-free method, the reviewer thinks it is a model-based method because the linear model of (1) is utilized for computing the optimization range and the effect of the model errors are not examined. Although ensuring stability in the auto-tuning is the most important point of your paper, the readers could not understand the validity of the proposed method.
- Section IV-B: Where is the initial set for evaluations selected before evaluations?
- Section V-C: Where are the number of experiment times for finding the critical gains and for training of the GP model are selected before evaluations?






==> TMech_reviews.txt <==
-------------------------------------------------------
Senior Editor: 1
Comments to the Author:
Concur with TE and three reviewers, who point out limited theoretical novelty, insufficient comparison with existing results, and awkward presentation. Please refer to the detailed TE and reviewers' reports. Based on the reviewers' comments and TE's recommendation, I have to recommend rejection.

Technical Editor: 2
Comments to the Author:
As indicated by the three reviewers, the overall contribution of this work is very limited, the technical part needs to be significantly improved, and the example part needs to be strengthened as well.

--------------------------------------------------------
REVIEWERS' SUGGESTIONS:

Reviewer: 1
WHAT ARE THE CONTRIBUTIONS OF THIS PAPER: It seems that the main and single contribution of the paper is the application of Bayesian Optimization to the iterative tuning of a PID controller used in position control of a CNC grinding machine.

Reviewer: 2
WHAT ARE THE CONTRIBUTIONS OF THIS PAPER: Automated controller tuning with estimating safety (stable) parameter range based on the Bayesian optimization

Reviewer: 3
WHAT ARE THE CONTRIBUTIONS OF THIS PAPER: Model-free approach to tune a cascaded control system with inbuilt safe-aware. Tested experimentally.

Reviewer: 1
WHAT ARE SOME WAYS IN WHICH THE PAPER COULD BE IMPROVED: The paper could be improved in several aspects:

1) It seems to the reviewer that the contributions, if any, are limited to the application of Bayesian Optimization to a specific problem (PID tuning of a position controller of a grinding machine). In the reviewer's opinion, the title, the abstract and the introduction should be more specific to the problem in hands, specially considering that the paper has been submitted to a mechatronics-focused journal. It is clear that the authors have not selected the grinding machine to exemplify a general method (PID tuning via BO) but, on the contrary, a general method (BO) has been selected to solve a specific problem (PID tuning of a grinding machine).

2) Despite the inclusion of some nonlinear forces, the dynamical model used in the simulations seems oversimplified. It seems to the reviewer that the contact forces that appear while grinding are of key importance in the dynamics of the system. The system has clearly hybrid dynamics, since these forces only exist while grinding and disappear during the rest of the operation. At the very least, additional explanations are required in this regard.

3) Figure 3 provides a very clear graphical explanation of the performance metrics to optimize. Similar figures showing the performance of the system at the end of the optimization would be of great use.

4) To the reviewer's opinion, it is not very fair to use the cost to compare a cost-based tuning approach with the relay feedback tuning method. If the goal is to optimize a performance index, then  your method should be compared with other cost-based approaches, e.g., genetic algorithm, particle swarm or even MPC, all of them trying to optimize the same cost.

5) Although the manuscript is overall well written, it needs some revision ("tunining", axis/axes, "Ti) is set to Ti) = 7.5ms", etc.).

Reviewer: 2
WHAT ARE SOME WAYS IN WHICH THE PAPER COULD BE IMPROVED: To confirm the organization of the paper again and to describe the detail especially on how to consider the stability

Reviewer: 3
WHAT ARE SOME WAYS IN WHICH THE PAPER COULD BE IMPROVED: This paper presents a model-free approach to automatically tune a PID controller safely using Bayesian optimization. While this topic is indeed important, there are a number of issues which I believe has hindered the paper. The first is that the overall organization of the paper can be improved in general. Section II and III do not even have subsections, which makes it hard to read without any breaks. The second is the way the paper presents the technical development. Because a key advantage is the model free approach, it would have been more ideal to generalize Section II into a general cascading control schematic. I do think the motivation of the CNC machine is a good application but it would be better to show the CNC machine as a possible configuration of a cascaded control system. Along the same lines, it may be better to show that the proposed system is able to adapt to different models (hence it is model free). As the paper focuses on only the system described in Section II, it is quite limited. It also doesn’t help that the system isn’t terribly non-linear or complex. Hence because of this, while the authors have compared to a model-based (relay feedback) tuning approach, the authors can also consider comparing to other model-free approaches as well.

In section III, while the authors mention that the performance metric f and constrain g cannot be analytically calculated for the actual system, however for a numerical model, it is actually possible to do so, especially since the either model of the system is known (Figure 1). So it is actually possible to perform this optimization analytically. Of course whether it is representative of the actual system, is another matter. The metrics (C_SP, C_ST, C_SS) needs to be explicitly defined mathematically. Its also not clear how these ‘segments’ are determined (automatically? Manually?). Also how is the weighting vector w set? Because the Bayesian optimization is a key feature, this development is not quite articulated well in Section III. It could be the organization and lack of perhaps a visual figure to assist in the technical development. It also does not help that the ‘safe’ feature of the tuning is described in the numerical simulation section (V-B) instead of in section III.

For the experimental section, I do think the authors can improve it by expanding on the actual setup. There is quite little information of the actual experimental setup. What actuators were used? What sensors exactly? What processor for the controller? How about a picture? What’s also missing is the illustration of the ‘safe’ tuning. There are both spatial plots of the performance index as a function of the controller gains and frequency response. How about a time response? Because such a tuning system would require direct operation to collect the data, adjust the gains and then iterate, this temporal process was not illustrated in the results. Hence it would advantageous if the authors could expand on Figure 5 and illustrate the time-based response of the controller at critical points of the iteration. This would help in illustrating the ‘safe’ tuning approach.

Reviewer: 1

Comments to the Author
Although the paper is overall well written and could be of interest to some readers of the Transactions, the reviewer thinks that the contributions are very limited in its present form. The mere application of BO to a specific problem does not seem to represent a significant contribution to the community. Additional explanations about the system in hands (the grinding machine) and the particular adaptations of the optimization method to the problem may be of greater interest to the readership of the Transactions.

Reviewer: 2

Comments to the Author
The presented method would be valuable for pursuing the optimality of the controller tuning in mechatronics applications. However, the reviewer thinks that the submitted paper does not meet the criteria for a transaction paper. For example, there is no detailed information on the controlled object, the conditions of simulations and experiments are not strictly defined, there are many undefined functions and variables. In addition, how to consider the stability in the auto-tuning, which is the most important point of this paper, is not well described. Therefore, the reviewer cannot understand the detail and the validity of the proposed method, which must confuse the readers.

The followings are comments to the authors for improving the quality of the paper.
- Section II: Since the detail of the controlled object is not well explained, the readers will not understand why the equations (1) and (2) are defined. In addition, with respect to the coefficients m and b in (1), the identification method is not clear, e.g., what kind of experimental data is used for the parameter identification.
- Page 3, light column, line 5: Two parentheses “)” located at T_i should be removed.
- Page 3, light column, line 14: The reason of setting the weight as w_4=0 is unclear. The authors should explain directly what it intends.
- Page 3, light column, line 16: The explanation about static friction is suddenly done even though it is not introduced in Section II. If the controlled object has static friction, then the other friction phenomena (e.g, Coulomb friction, rolling friction) generally exist. However, the authors do not explain that throughout the paper.
- Page 3, light column, line 19: The reason that C_SP should be constrained for evaluating safety is unclear. The overshoot depends on not only FB control but also FF compensation. Hence, it is difficult to say that the system is stable if the overshoot is reduced.
- Figure 3: Since the position reference is not depicted simultaneously, it is difficult to understand what the waveform of the position error means.
- Could you show K_p^crit and K_v^crit obtained by experiments? The reviewer thinks that those parameters are very important in the proposed method because they determine the safety margin.
- The value of the parameters (such as c_b in (3), \eta_limit in (11), and \rho_crit in (4)) and the functions (such as \Phi and \phi in (8)) in simulation and experiment are not described.
- Page 4, light column, line 22: y_m and z_m are respectively replaced to y_m+1 and z_m+1.
- Page 4, right column, line 37: Why do the authors use the linear axis model defined in Section II for calculating the optimization ranges? Please explain why the nonlinear term is neglected and how the additional loads during grinding (suddenly defined in Section V-A) are considered in the optimization range computation. Furthermore, although the authors define the proposed method as a kind of model-free method, the reviewer thinks it is a model-based method because the linear model of (1) is utilized for computing the optimization range and the effect of the model errors are not examined. Although ensuring stability in the auto-tuning is the most important point of your paper, the readers could not understand the validity of the proposed method.
- Section IV-B: Where is the initial set for evaluations selected before evaluations?
- Section V-C: Where are the number of experiment times for finding the critical gains and for training of the GP model are selected before evaluations?





